A Deep Emulator for Secondary Motion of 3D Characters

Fast and light-weight methods for animating 3D characters are desirable in various applications such as computer games. We present a learning-based approach to enhance skinning-based animations of 3D characters with vivid secondary motion effects. We design a neural network that encodes each local patch of a character simulation mesh where the edges implicitly encode the internal forces between the neighboring vertices. The network emulates the ordinary differential equations of the character dynamics, predicting new vertex positions from the current accelerations, velocities and positions. Being a local method, our network is independent of the mesh topology and generalizes to arbitrarily shaped 3D character meshes at test time. We further represent per-vertex constraints and material properties such as stiffness, enabling us to easily adjust the dynamics in different parts of the mesh. We evaluate our method on various character meshes and complex motion sequences. Our method can be over 30 times more efficient than ground-truth physically based simulation, and outperforms alternative solutions that provide fast approximations.

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> overleaf.txt <==
\section{Conclusion}\label{sec:conclusion}

We proposed a \textit{Deep Emulator} for enhancing  skinning-based animations of 3D characters with vivid secondary motion. Our method is inspired by the underlying physical simulation. Specifically, we train a neural network that operates on a local patch of a volumetric simulation mesh of the character, and predicts the updated vertex positions from the current acceleration, velocity, and positions. Being a local method, our network generalizes across 3D character meshes of arbitrary topology.

\begin{wrapfigure}{R}{0.3\linewidth}
\centering
\includegraphics[width=0.85\linewidth]{fig/limitation.pdf}
\end{wrapfigure}
While our method demonstrates plausible secondary dynamics for various 3D characters under complex motions, there are still certain limitations we would like to address in future work. Specifically, we demonstrated that our network trained on a dataset of a volumetric mesh of a sphere can generalize to 3D characters with varying topologies. However, if the local geometric detail of a character is significantly different to those seen during training, e.g., the ears of the mousey character containing many local neighborhood not present in the sphere training data, the quality of our output decreases. One potential avenue for addressing this is to add additional primitive types to training, beyond tetrahedralized spheres. A thorough study on the type of training primitives and motion sequences required to cover the underlying problem domain is an interesting future direction.

\paragraph*{Acknowledgements:}
This research was sponsored in part by
NSF (IIS-1911224), USC Annenberg Fellowship
to Mianlun Zheng, Bosch Research and Adobe Research.


